From Galactic Clusters to Plasmas in a Single Monte Carlo: Branching Paths Statistics for Poisson-Vlasov/Boltzmann

Recent advances have allowed to tackle path-space probabilistic representations of mesoscopic Boltzmann transport nonlinearly coupled to a sub-model of the force-field by step forward approaches in terms of continuous branching stochastic processes. In this work, path-space probabilistic representations of free-space Poisson-Vlasov and Poisson-Boltzmann systems are exhibited. This yields novel propagator representations and opens new routes for efficient and reference simulations by use of new branching backward Monte Carlo algorithms. Subsequent statistical estimator are benchmarked on gravitational clusters and plasmas dynamics.

==> relaxation.dat <==
t f err analytique compute_time
0 4.1025661e-09 8.332e-18 4.1025661e-09 0.00592
3.3333e-07 3.5534772e-09 4.344e-11 3.5626926e-09 0.0213
6.6667e-07 3.230961e-09 4.907e-11 3.1056968e-09 0.0182
1e-06 2.6354159e-09 5.081e-11 2.7188553e-09 0.0374
1.3333e-06 2.5922529e-09 5.127e-11 2.3913985e-09 0.046
1.6667e-06 2.2388414e-09 4.715e-11 2.1142097e-09 0.0992
2e-06 1.9963221e-09 4.813e-11 1.8795722e-09 0.105
2.3333e-06 1.7629268e-09 4.177e-11 1.6809538e-09 0.193
2.6667e-06 1.6831519e-09 4.151e-11 1.5128251e-09 0.208
3e-06 1.4642866e-09 3.69e-11 1.3705057e-09 0.467
3.3333e-06 1.336022e-09 3.4e-11 1.2500336e-09 0.574
3.6667e-06 1.2271089e-09 3.161e-11 1.1480551e-09 1.29
4e-06 1.0980441e-09 2.56e-11 1.0617313e-09 1.6
4.3333e-06 9.7301348e-10 2.292e-11 9.8865908e-10 3.43
4.6667e-06 9.1241512e-10 2.015e-11 9.2680426e-10 4.58
5e-06 8.8881606e-10 1.725e-11 8.7444489e-10 9.4
5.3333e-06 8.2701936e-10 1.735e-11 8.3012333e-10 13
5.6667e-06 7.8104552e-10 1.278e-11 7.926057e-10 30.1
6e-06 7.6160042e-10 1.375e-11 7.6084755e-10 41.1


==> relaxation_nu.dat <==
t x y z vx vy vz f err analytique compute_time
0 0.01 0.1 0.1 1 10 1 3.6625315e-05 6.657e-14 3.6625315e-05 0.00586
0.0019048 0.01 0.1 0.1 1 10 1 4.3308805e-05 1.955e-07 4.2977411e-05 0.012
0.0038095 0.01 0.1 0.1 1 10 1 4.7749923e-05 2.37e-07 4.8227834e-05 0.013
0.0057143 0.01 0.1 0.1 1 10 1 5.2137561e-05 2.633e-07 5.2567651e-05 0.0195
0.007619 0.01 0.1 0.1 1 10 1 5.5099797e-05 2.739e-07 5.6154795e-05 0.0216
0.0095238 0.01 0.1 0.1 1 10 1 5.851675e-05 2.82e-07 5.9119804e-05 0.0441
0.011429 0.01 0.1 0.1 1 10 1 6.0045811e-05 2.812e-07 6.1570578e-05 0.109
0.013333 0.01 0.1 0.1 1 10 1 6.2559494e-05 2.839e-07 6.3596303e-05 0.194
0.015238 0.01 0.1 0.1 1 10 1 6.4293746e-05 2.823e-07 6.5270697e-05 0.394
0.017143 0.01 0.1 0.1 1 10 1 6.5436833e-05 2.757e-07 6.6654693e-05 0.656
0.019048 0.01 0.1 0.1 1 10 1 6.6823345e-05 2.751e-07 6.7798657e-05 1.18
0.020952 0.01 0.1 0.1 1 10 1 6.8105994e-05 2.691e-07 6.8744217e-05 2.26
0.022857 0.01 0.1 0.1 1 10 1 6.8388694e-05 2.665e-07 6.9525785e-05 3.8
0.024762 0.01 0.1 0.1 1 10 1 6.9529293e-05 2.606e-07 7.0171802e-05 7.66
0.026667 0.01 0.1 0.1 1 10 1 7.0420659e-05 2.591e-07 7.0705778e-05 16.1
0.028571 0.01 0.1 0.1 1 10 1 7.1283919e-05 2.506e-07 7.1147143e-05 33.4
0.030476 0.01 0.1 0.1 1 10 1 7.1659535e-05 2.467e-07 7.1511961e-05 61.3
0.032381 0.01 0.1 0.1 1 10 1 7.1844433e-05 2.437e-07 7.1813506e-05 118
0.034286 0.01 0.1 0.1 1 10 1 7.2868426e-05 2.357e-07 7.2062753e-05 215
0.03619 0.01 0.1 0.1 1 10 1 7.205764e-05 2.357e-07 7.2268772e-05 407
0.038095 0.01 0.1 0.1 1 10 1 7.2860203e-05 2.295e-07 7.243906e-05 766
0.04 0.01 0.1 0.1 1 10 1 7.3276948e-05 2.213e-07 7.2579815e-05 1.35e+03


==> spatial_1e-2.dat <==
x f err analytique compute_time
-2.5 2.23272398595e-10 1.25329e-12 2.22812444825e-10 1.47023
-2.3979592 5.99759449867e-10 3.37784e-12 6.05414816294e-10 1.60322
-2.2959184 1.56441631426e-09 8.59742e-12 1.57789674305e-09 1.53498
-2.1938776 3.924606026e-09 2.14929e-11 3.94471877868e-09 1.5259
-2.0918367 9.46699456221e-09 5.16743e-11 9.45944047365e-09 1.55825
-1.9897959 2.1473404139e-08 1.17341e-10 2.17583913101e-08 1.56709
-1.8877551 4.79960730304e-08 2.56694e-10 4.80065007214e-08 1.55508
-1.7857143 1.01620009932e-07 5.45607e-10 1.01598021709e-07 1.55951
-1.6836735 2.06434515874e-07 1.0891e-09 2.06244504695e-07 1.55941
-1.5816327 4.03706021773e-07 2.1258e-09 4.01597918576e-07 1.47335
-1.4795918 7.58939695011e-07 3.93391e-09 7.50088408311e-07 1.47872
-1.377551 1.34271058869e-06 7.01433e-09 1.34383326733e-06 1.48687
-1.2755102 2.31743190194e-06 1.21017e-08 2.30935264172e-06 1.55579
-1.1734694 3.81699113255e-06 1.98116e-08 3.80668601013e-06 1.56415
-1.0714286 6.03199996904e-06 3.09434e-08 6.01888145757e-06 1.46699
-0.96938776 9.16112001588e-06 4.73375e-08 9.1284377252e-06 1.40268
-0.86734694 1.31558433331e-05 6.72649e-08 1.32797242644e-05 1.46308
-0.76530612 1.84511539411e-05 9.38948e-08 1.85307753596e-05 1.47412
-0.66326531 2.4881260198e-05 1.24915e-07 2.4803333821e-05 1.62703
-0.56122449 3.15359650145e-05 1.57626e-07 3.18447950875e-05 1.56144
-0.45918367 3.91075647825e-05 1.94487e-07 3.92173994976e-05 1.57677
-0.35714286 4.60048873553e-05 2.26521e-07 4.63266673606e-05 1.58243
-0.25510204 5.14809285265e-05 2.51241e-07 5.24922585511e-05 1.64428
-0.15306122 5.61126665542e-05 2.72594e-07 5.70520682038e-05 1.65788
-0.051020408 5.85363652035e-05 2.81129e-07 5.94784249502e-05 1.72956
0.051020408 5.8205540108e-05 2.77323e-07 5.94784249502e-05 1.84474
0.15306122 5.60305216205e-05 2.64749e-07 5.70520682038e-05 1.70516
0.25510204 5.1117678087e-05 2.41883e-07 5.24922585511e-05 1.67157
0.35714286 4.50379810049e-05 2.12102e-07 4.63266673606e-05 1.8682
0.45918367 3.83933862906e-05 1.80608e-07 3.92173994976e-05 1.56637
0.56122449 3.13320587384e-05 1.45617e-07 3.18447950875e-05 1.57745
0.66326531 2.43014128156e-05 1.14343e-07 2.4803333821e-05 1.62574
0.76530612 1.82676475602e-05 8.54347e-08 1.85307753596e-05 1.60282
0.86734694 1.2999664715e-05 6.1133e-08 1.32797242644e-05 1.61589
0.96938776 8.98890054522e-06 4.20362e-08 9.1284377252e-06 1.79417
1.0714286 5.9705694787e-06 2.78592e-08 6.01888145757e-06 1.84803
1.1734694 3.81300586792e-06 1.76661e-08 3.80668601013e-06 1.6047
1.2755102 2.30014115452e-06 1.06705e-08 2.30935264172e-06 1.60685
1.377551 1.33787629853e-06 6.16317e-09 1.34383326733e-06 1.64547
1.4795918 7.43638598489e-07 3.48178e-09 7.50088408311e-07 1.64484
1.5816327 3.97670313306e-07 1.84018e-09 4.01597918576e-07 1.85495
1.6836735 2.05918614632e-07 9.65613e-10 2.06244504695e-07 1.78011
1.7857143 1.01281211992e-07 4.69141e-10 1.01598021709e-07 1.67184
1.8877551 4.82315134436e-08 2.25394e-10 4.80065007214e-08 1.64388
1.9897959 2.18929912379e-08 1.01945e-10 2.17583913101e-08 1.61232
2.0918367 9.51965832389e-09 4.43205e-11 9.45944047365e-09 1.64676
2.1938776 3.93509137025e-09 1.87378e-11 3.94471877868e-09 1.68286
2.2959184 1.56925597728e-09 7.37208e-12 1.57789674305e-09 1.68275
2.3979592 6.05977168143e-10 2.85946e-12 6.05414816294e-10 1.77532
2.5 2.242369459e-10 1.05491e-12 2.22812444825e-10 1.62534


==> spatial_1e-3.dat <==
x f err analytique compute_time
-2.5 1.49815496464e-10 6.20372e-13 1.49508472918e-10 1.55067
-2.3979592 4.06488279022e-10 1.65824e-12 4.06236935002e-10 1.61724
-2.2959184 1.06123067504e-09 4.33435e-12 1.05877807975e-09 1.75582
-2.1938776 2.66174748504e-09 1.10002e-11 2.64692971326e-09 1.62038
-2.0918367 6.33058329853e-09 2.52377e-11 6.34734070165e-09 1.51877
-1.9897959 1.45618786086e-08 5.75723e-11 1.46000097099e-08 1.61076
-1.8877551 3.21770890924e-08 1.27727e-10 3.2212646913e-08 1.62932
-1.7857143 6.84800957943e-08 2.77212e-10 6.81728755731e-08 1.57751
-1.6836735 1.38691167966e-07 5.52519e-10 1.38391286756e-07 1.59389
-1.5816327 2.69126316722e-07 1.04999e-09 2.69474586936e-07 1.53567
-1.4795918 5.0424293673e-07 1.99383e-09 5.03313773914e-07 1.70587
-1.377551 9.01826116653e-07 3.52471e-09 9.0172009832e-07 1.63694
-1.2755102 1.55813281283e-06 6.21117e-09 1.54958932911e-06 1.58317
-1.1734694 2.55130543331e-06 9.81497e-09 2.5543089063e-06 1.57493
-1.0714286 4.03338424673e-06 1.54673e-08 4.0387051814e-06 1.67836
-0.96938776 6.14073875555e-06 2.38156e-08 6.12523589287e-06 1.65883
-0.86734694 8.93032539755e-06 3.43998e-08 8.91077379943e-06 1.68213
-0.76530612 1.24741324343e-05 4.80752e-08 1.24342602505e-05 1.76983
-0.66326531 1.66355591337e-05 6.26924e-08 1.6643184207e-05 1.68903
-0.56122449 2.11597043095e-05 7.55704e-08 2.13680465095e-05 1.43665
-0.45918367 2.6296824592e-05 9.74819e-08 2.63151078266e-05 1.7617
-0.35714286 3.09291066448e-05 1.12228e-07 3.10854687578e-05 2.06445
-0.25510204 3.53691858273e-05 1.32428e-07 3.52226170408e-05 2.038
-0.15306122 3.80248559565e-05 1.35214e-07 3.82822763812e-05 1.87155
-0.051020408 3.96069905122e-05 1.38386e-07 3.99103761589e-05 1.7523
0.051020408 3.96933056609e-05 1.39517e-07 3.99103761589e-05 1.76783
0.15306122 3.82226144263e-05 1.35939e-07 3.82822763812e-05 1.85154
0.25510204 3.52198897106e-05 1.255e-07 3.52226170408e-05 2.21749
0.35714286 3.093983222e-05 1.07433e-07 3.10854687578e-05 1.83233
0.45918367 2.62087651888e-05 9.06081e-08 2.63151078266e-05 1.94031
0.56122449 2.13234997516e-05 7.43736e-08 2.13680465095e-05 1.67244
0.66326531 1.66411785539e-05 5.83499e-08 1.6643184207e-05 1.9345
0.76530612 1.22921716999e-05 4.04791e-08 1.24342602505e-05 1.89219
0.86734694 8.86950412179e-06 3.01907e-08 8.91077379943e-06 1.76342
0.96938776 6.07133687155e-06 2.01611e-08 6.12523589287e-06 1.66552
1.0714286 4.02216673472e-06 1.36097e-08 4.0387051814e-06 1.68638
1.1734694 2.55054468051e-06 8.75351e-09 2.5543089063e-06 1.7505
1.2755102 1.55333228014e-06 5.42254e-09 1.54958932911e-06 1.54639
1.377551 8.99118255873e-07 3.0282e-09 9.0172009832e-07 1.65504
1.4795918 5.0507915261e-07 1.75475e-09 5.03313773914e-07 1.85383
1.5816327 2.69754968747e-07 9.25603e-10 2.69474586936e-07 1.67708
1.6836735 1.38205460028e-07 4.66782e-10 1.38391286756e-07 1.69875
1.7857143 6.84712550758e-08 2.36952e-10 6.81728755731e-08 1.70609
1.8877551 3.22235368383e-08 1.08929e-10 3.2212646913e-08 1.61756
1.9897959 1.45753513404e-08 4.87029e-11 1.46000097099e-08 1.49654
2.0918367 6.33983623053e-09 2.10109e-11 6.34734070165e-09 1.5223
2.1938776 2.6530530792e-09 8.9862e-12 2.64692971326e-09 1.63894
2.2959184 1.05665607404e-09 3.48558e-12 1.05877807975e-09 1.63368
2.3979592 4.05272410105e-10 1.31548e-12 4.06236935002e-10 1.64393
2.5 1.49319094136e-10 4.84891e-13 1.49508472918e-10 1.58171


==> spatial_5e-3.dat <==
x f err analytique compute_time
-2.5 1.90208554233e-10 1.10996e-12 1.90232460965e-10 1.53154
-2.3979592 5.15808652763e-10 2.99195e-12 5.16890115805e-10 1.55613
-2.2959184 1.33242597986e-09 7.66786e-12 1.34717421558e-09 1.58037
-2.1938776 3.37604631647e-09 1.94028e-11 3.36791583466e-09 1.57929
-2.0918367 8.011550029e-09 4.57795e-11 8.07626630582e-09 1.62568
-1.9897959 1.84754722513e-08 1.04831e-10 1.85768453321e-08 1.64283
-1.8877551 4.09508657007e-08 2.31233e-10 4.09869151686e-08 1.52645
-1.7857143 8.6772577864e-08 4.8625e-10 8.67422002128e-08 1.61088
-1.6836735 1.74986670711e-07 9.79657e-10 1.76087110931e-07 1.62737
-1.5816327 3.43377827327e-07 1.91303e-09 3.42875643366e-07 1.52044
-1.4795918 6.46874613643e-07 3.60235e-09 6.40409309124e-07 1.557
-1.377551 1.14908406305e-06 6.34384e-09 1.14733586704e-06 1.53635
-1.2755102 1.97005560243e-06 1.08173e-08 1.97167548975e-06 1.6917
-1.1734694 3.25521108196e-06 1.78234e-08 3.25006643322e-06 1.74107
-1.0714286 5.16204212623e-06 2.81089e-08 5.13879120545e-06 1.59932
-0.96938776 7.72902933278e-06 4.1943e-08 7.79366329649e-06 1.64797
-0.86734694 1.12953365927e-05 6.06562e-08 1.13379422309e-05 1.74332
-0.76530612 1.55869449979e-05 8.2896e-08 1.58211764294e-05 1.70511
-0.66326531 2.1160307588e-05 1.12535e-07 2.11765515908e-05 1.71777
-0.56122449 2.7027520662e-05 1.42116e-07 2.71883993876e-05 1.72485
-0.45918367 3.35731417809e-05 1.75705e-07 3.348297006e-05 1.70975
-0.35714286 3.94593931341e-05 2.04109e-07 3.95527096669e-05 1.74843
-0.25510204 4.42208743075e-05 2.27015e-07 4.48167584789e-05 1.83514
-0.15306122 4.85493555021e-05 2.4741e-07 4.87098256388e-05 1.8318
-0.051020408 5.00189421645e-05 2.51428e-07 5.07813967101e-05 1.73287
0.051020408 5.02632269688e-05 2.51019e-07 5.07813967101e-05 1.74943
0.15306122 4.77577931206e-05 2.36834e-07 4.87098256388e-05 1.79041
0.25510204 4.40497713064e-05 2.16411e-07 4.48167584789e-05 1.78478
0.35714286 3.90996447793e-05 1.92512e-07 3.95527096669e-05 1.79039
0.45918367 3.30278819324e-05 1.61955e-07 3.348297006e-05 1.68256
0.56122449 2.689948129e-05 1.3151e-07 2.71883993876e-05 1.83875
0.66326531 2.09119971637e-05 1.01929e-07 2.11765515908e-05 1.78767
0.76530612 1.56496900217e-05 7.58067e-08 1.58211764294e-05 1.81357
0.86734694 1.12652268403e-05 5.48312e-08 1.13379422309e-05 1.60701
0.96938776 7.67310748912e-06 3.70444e-08 7.79366329649e-06 1.6573
1.0714286 5.13254160842e-06 2.48635e-08 5.13879120545e-06 1.60784
1.1734694 3.22402483443e-06 1.54979e-08 3.25006643322e-06 1.62805
1.2755102 1.96664912294e-06 9.53035e-09 1.97167548975e-06 1.74913
1.377551 1.14578529857e-06 5.54336e-09 1.14733586704e-06 1.7934
1.4795918 6.37030591841e-07 3.06707e-09 6.40409309124e-07 1.76549
1.5816327 3.42094281057e-07 1.64815e-09 3.42875643366e-07 1.77739
1.6836735 1.75257104788e-07 8.34337e-10 1.76087110931e-07 1.7858
1.7857143 8.6295727994e-08 4.13834e-10 8.67422002128e-08 1.77322
1.8877551 4.07570361637e-08 1.92489e-10 4.09869151686e-08 1.66771
1.9897959 1.86450005053e-08 8.95947e-11 1.85768453321e-08 1.74901
2.0918367 8.11700611697e-09 3.88543e-11 8.07626630582e-09 1.73763
2.1938776 3.36191684014e-09 1.59525e-11 3.36791583466e-09 1.75436
2.2959184 1.33908229374e-09 6.37805e-12 1.34717421558e-09 1.73536
2.3979592 5.18241990046e-10 2.4607e-12 5.16890115805e-10 1.78739
2.5 1.90560272326e-10 8.99393e-13 1.90232460965e-10 1.74501


==> spatial_8e-8.dat <==
x f err analytique compute_time
-0.5 5.85706055419e-10 1.89243e-17 5.85706074575e-10 1.51227
-0.47959184 5.85721659032e-10 4.31316e-19 5.8572166006e-10 1.39477
-0.45918367 5.8577055261e-10 1.11287e-18 5.85770552689e-10 1.39418
-0.43877551 5.85899884482e-10 5.21211e-19 5.85899884091e-10 1.39523
-0.41836735 5.86212571938e-10 1.91873e-16 5.86212762234e-10 1.39858
-0.39795918 5.86923431985e-10 9.30216e-19 5.86923427548e-10 1.41246
-0.37755102 5.88454513647e-10 5.1959e-19 5.88454503316e-10 1.39362
-0.35714286 5.91596630575e-10 5.49075e-19 5.91596607868e-10 1.39265
-0.33673469 5.97750037184e-10 3.20844e-18 5.97749992961e-10 1.48265
-0.31632653 6.09257057426e-10 2.59414e-17 6.09256990742e-10 1.4505
-0.29591837 6.29806583667e-10 4.54935e-19 6.29806409526e-10 1.41208
-0.2755102 6.64842773945e-10 8.35541e-19 6.64842460627e-10 1.43596
-0.25510204 7.21845165998e-10 3.63585e-18 7.2184462212e-10 1.46976
-0.23469388 8.10278138889e-10 1.40501e-18 8.10277246919e-10 1.47473
-0.21428571 9.40971427645e-10 1.69352e-16 9.40970184361e-10 1.49651
-0.19387755 1.12472848382e-09 3.60779e-19 1.12472633854e-09 1.53289
-0.17346939 1.37009976072e-09 3.60719e-18 1.3700966361e-09 1.53126
-0.15306122 1.68052847795e-09 1.01249e-18 1.68052411407e-09 1.61735
-0.13265306 2.05139156479e-09 2.07826e-18 2.05138571909e-09 1.91818
-0.1122449 2.46774918279e-09 4.24172e-18 2.46774167237e-09 1.62066
-0.091836735 2.90370832907e-09 6.24122e-18 2.90369907419e-09 1.62963
-0.071428571 3.32410748816e-09 8.91518e-18 3.32409654965e-09 1.68658
-0.051020408 3.68870896735e-09 4.54733e-17 3.68869652037e-09 1.65762
-0.030612245 3.95835456165e-09 4.88177e-16 3.95834156564e-09 1.70236
-0.010204082 4.10183969904e-09 6.37526e-18 4.10182563509e-09 1.64953
0.010204082 4.10184093242e-09 4.40817e-18 4.10182686243e-09 1.67374
0.030612245 3.95835864763e-09 7.89128e-18 3.9583451461e-09 1.71251
0.051020408 3.68871459053e-09 5.56145e-18 3.68870216332e-09 1.83718
0.071428571 3.32079067216e-09 3.32411e-12 3.32410381482e-09 2.1711
0.091836735 2.90371671987e-09 1.31684e-18 2.90370742923e-09 1.64541
0.1122449 2.46775810472e-09 4.37384e-18 2.46775055877e-09 1.70714
0.13265306 2.05140049501e-09 2.52863e-18 2.05139461659e-09 1.665
0.15306122 1.67970744224e-09 8.29545e-13 1.68053259511e-09 1.67283
0.17346939 1.37010755179e-09 1.1824e-18 1.37010440313e-09 1.74267
0.19387755 1.1247353346e-09 6.61546e-17 1.12473323784e-09 2.17867
0.21428571 9.40977617831e-10 1.8738e-18 9.40976192385e-10 1.70467
0.23469388 8.1028333398e-10 2.34305e-18 8.10282433121e-10 1.71719
0.25510204 7.21849648097e-10 6.15986e-19 7.21849102247e-10 1.68047
0.2755102 6.64846674569e-10 1.1183e-18 6.64846357564e-10 1.64927
0.29591837 6.29810007459e-10 5.94189e-19 6.29809831105e-10 1.85443
0.31632653 6.09260116859e-10 7.17053e-19 6.09260022979e-10 1.8668
0.33673469 5.97750909394e-10 1.83993e-15 5.97752701917e-10 1.76507
0.35714286 5.91599067308e-10 1.38504e-18 5.91599044234e-10 1.76301
0.37755102 5.88456717233e-10 1.37545e-19 5.88456706716e-10 1.7628
0.39795918 5.86925434137e-10 1.02687e-18 5.8692542971e-10 1.76005
0.41836735 5.86214590748e-10 2.2117e-19 5.86214589123e-10 1.76127
0.43877551 5.85901357916e-10 1.99828e-16 5.85901557314e-10 1.75813
0.45918367 5.85772090326e-10 7.05122e-19 5.85772090447e-10 1.77024
0.47959184 5.85723077592e-10 8.97962e-19 5.85723077823e-10 1.75738
0.5 5.85707385315e-10 9.50397e-19 5.85707385584e-10 1.77049

